Analytic Characterization of the Hessian in Shallow ReLU Models: A Tale of Symmetry

We consider the optimization problem associated with fitting two-layers ReLU networks with respect to the squared loss, where labels are generated by a target network. We leverage the rich symmetry structure to analytically characterize the Hessian at various families of spurious minima in the natural regime where the number of inputs $d$ and the number of hidden neurons $k$ is finite. In particular, we prove that for $d\ge k$ standard Gaussian inputs: (a) of the $dk$ eigenvalues of the Hessian, $dk - O(d)$ concentrate near zero, (b) $\Omega(d)$ of the eigenvalues grow linearly with $k$. Although this phenomenon of extremely skewed spectrum has been observed many times before, to our knowledge, this is the first time it has been established {rigorously}. Our analytic approach uses techniques, new to the field, from symmetry breaking and representation theory, and carries important implications for our ability to argue about statistical generalization through local curvature.

==> comments.txt <==

On the principle of least symmetry breaking

see OHad comments

We agree with the
14 reviewers that a discussion regarding applicability to more general settings would improve the manuscript and we will
15 revise accordingly.


In the revision we will highlight the spectral
24 computation for W = V (Section 3.3), illustrating the role played by representation theory, and also include a new
25 toy (polynomial) model in the appendix that illuminates other aspects of Theorem 2


This phenomenon challenges classical
45 approaches to gradient-based methods w.r.t. the associated non-convex landscape [27,28] (reference to Chaudhari et
46 al. 2017 and Lee et al. 2016 to be added).
